Monitoring Achilles tendon healing progress in ultrasound imaging with convolutional neural networks

Achilles tendon rupture is a debilitating injury, which is typically treated with surgical repair and long-term rehabilitation. The recovery, however, is protracted and often incomplete. Diagnosis, as well as healing progress assessment, are largely based on ultrasound and magnetic resonance imaging. In this paper, we propose an automatic method based on deep learning for analysis of Achilles tendon condition and estimation of its healing progress on ultrasound images. We develop custom convolutional neural networks for classification and regression on healing score and feature extraction. Our models are trained and validated on an acquired dataset of over 250.000 sagittal and over 450.000 axial ultrasound slices. The obtained estimates show a high correlation with the assessment of expert radiologists, with respect to all key parameters describing healing progress. We also observe that parameters associated with i.a. intratendinous healing processes are better modeled with sagittal slices. We prove that ultrasound imaging is quantitatively useful for clinical assessment of Achilles tendon healing process and should be viewed as complementary to magnetic resonance imaging.

==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix ; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

31.03.14  llncs.cls        2.19   removed spurious blanks from "babel" texts,
                                  problem reported by Piotr Stera, Silesian University
                                  of Technology, Gliwice, Poland



==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  llncs.dem          the sample input file

  llncs.doc          the documentation of the class (LaTeX source)
  llncsdoc.pdf       the documentation of the class (PDF version)
  llncsdoc.sty       the modification of the class for the documentation
  llncs.ind          an external (faked) author index file
  subjidx.ind        subject index demo from the Springer book package
  llncs.dvi          the resultig DVI file (remember to use binary transfer!)

  sprmindx.sty       supplementary style file for MakeIndex
                     (usage: makeindex -s sprmindx.sty <yourfile.idx>)

  splncs03.bst       current LNCS BibTeX style with alphabetic sorting

  aliascnt.sty       part of the Oberdiek bundle; allows more control over
                     the counters associated to any numbered item
  remreset.sty       by David Carlisle


==> rebuttal.txt <==
We thank the reviewers for their insightful comments. We appreciate the kind words of Rev1 and Rev3 and we are delighted to see that they want to accept our paper as a "well-written" contribution with "extensive evaluation". We would especially like to address the concerns of Rev2 and explain why we believe our contribution is worth publishing at MICCAI2018.

1) Why not using a separate regression neural network? (also pointed out by Rev3)

#REV: I am concerned that the use of principal components analysis on the intermediate feature representations of the classifier network may not be statistically principled. Specifically, this assumes that the features with the highest variance are the most discriminative for tendon healing score. This assumption needs to be explicitly stated and justified as it fundamentally affects the interpretation of the results. Could the authors comment on this and how it affects the meaningfulness of their results and conclusions?
Perhaps the PCA approach and the subsequent need for linear regression arises from the choice to train the neural networks for a binary classification problem. But perhaps directly training a neural network for a regression problem could obviate the need for PCA altogether. This alternative approach would leverage the ability of neural networks to approximate non-linear mappings directly and would implicitly account for the intermediate feature representations and map the images to the tendon regeneration scores for the different protocols and clinical parameters. Could the authors comment on why they are not employing the simpler strategy of posing the tendon healing score prediction as a neural network regression problem, and whether assessing the intermediate features from a classifier network has any advantages over a non-linear regression network approach. 
(this is just to simplify rebuttal, we need to delete it to save symbols)

Our response 
TT: healing score is hard to define numerically and therefore it's the correlation that we're aiming at and correlation is not easy to be trained with the regression
BB: the doctors (both radiologists and orthopedists) take into account a number of factors to assess the "healing score", the survey used as a ground truth is a substance of those, however it still uses 6 different scores without a clear (and more importantly used in practice) way of defining one numerical score, training a single network to represent 6 different scores does not seem considerable, an ensemble approach might be an alternative with a network for each of the scores, but is out of the scope of this work 
Jak zbijemy argument "this assumes that the features with the highest variance are the most discriminative"? @TT @norkap @jziel Ja bym poszedł w stronę: The authors do not base the method on claiming that the features with highest variance are most discriminative. The PCA is applied as a state-of-the-art dimensionality reduction method and the choice of only the most significant PC1 component is a hypothesis that is tested within this paper if such reduction shall still be able to represent the discriminativness. Similar analysis and comparison on larger number of PC components is beyond this paper.   

JZ: o ile dobrze pamiętam naszą motywacją było: uczenie sieci raz na jednej grupie pacjentów (wg jednego prostego i jednoznacznego kryterium) i potem sprawdzenie, czy tak wyuczona sieć na innej grupie pacjentów potrafi przewidywać wskazania lekarzy. Celem było też sprawdzenie, które protokoły (sekwencje) MRI są najlepsze - chodzi o to by nie wykonuywać u pacjenta tak dużej liczby badań. Widać tu pierwszy problem: wiele parametrów ma służyć do wyjaśniania wielu innych - istnieje więc ryzyko związane z problemem wielokrotnego testowania - że jeden predyktor przez przypadek wyjaśni jedną zmienna wyjaśnianą. Standardowym podejściem jest w takiej sytuacji tzw. modelowanie równań strukturalnych. To coś robi coś podobnego do PCA ale nie optymalizuje wariancji, a wybiera taki czynnik który najlepiej koreluje z czynnikiem powstałym w analogiczny sposób ze zmiennych wyjaśniannych. Czyli niby super - dostajemy z wielu wskazań lekarzy czynnik - "stan pacjenta" który możemy wyjaśnić za pomocą MRI. NIestety ze względy na zbyt małą liczbę pacjentów model był nieistotny statystycznie - jako że po obu stronach regresji dobieramy współczynniki tak by dobrze wyszło tracimy wiele stopni swobody i trzeba to uwzględnić w liczeniu istotności. 
Dlatego użyliśmy PCA - jako prostrzej metody i mniej wymagającej od modeowania równań strukturalnych. 
A dlaczego wogóle zreygnowaliśmy z ostatnich warstw sieci i zastąpiliśmy PCA, a nie inną siecią? - jak rozumiem o to pytają. 
[!!!]Tu pojawia się drugi problem - nasze predyktory są silnie skorelowane (np obrzęk obejmuje znaczną część kończyny więc objawia się w wielu miejscach) a w takiej sytuacji regresja wielu zmiennych (liniowa lub nie) jest niewskazana (wg wielu osób zabroniona), gdyż błędy poszczególnych współczynników są bardzo duże i silnie ze sobą skorelowane. Problem skorelowanych predyktorów można rozwiązać na kilka sposobów ale najprościej wybierajac bazę wektorów ortogonalnych  - do tego służy PCA. Przy okacji PCA redukuje wymiarowość co jest bardzo korzystne, gdyż predyktory skorelowane niosą mniej informacji niż się wydaje z ich liczby. 
Niestety nie ma powodu by ograniczać się do 1 składowej (o największej wariancji) - w zasadzie można by użyć kilku pierwszych składowych - planowaliśmy to zrobić w przyszłości. Wydaje mi, się BB sprytnie ominął ten problem (Similar analysis and comparison on larger number of PC components is beyond this paper). 

Nie wiem jak ładnie i krótko odpowiedzieć rec na pytanie skąd wiemy, że 1 skłądowa PCA jest tu najlepsza: 
(Specifically, this assumes that the features with the highest variance are the most discriminative for tendon healing score.)
Może znów za BB (The PCA is applied as a state-of-the-art...) i w ramach tego state-of-the-art bierze się pod uwagę składowe o największej wariancji...
Chodzi o to, że jak mamy: nadwagę, cholesterol całkowity, trójglicerydy, BMI, obwód w pasie, LDL itd to są to zmienne silnie skorelowane i korelujące z ryzykiem np. zawału serca. Więc mozna z nich zrobić indeks "otłuszczenia ogólnego" (1 składowa) i on najpiej koreluje z ww ryzykiem. Druga składowa będzie mówić o subtelnościach w stylu: czy ważniejszy jest cholesterol czy trójglicerydy, albo BMI czy obód brzucha itd. 
Składowe o najmniejszych wariancjach mają wariancje bliskie zeru więc nie mają szans nic wyjaśniać.



2) Using 2D slices instead of 3D scans
#It appears that the classifier is trained on 2D slices of the 3D MRI scans. It would be important to understand if the radiologists label the slices as healthy or injured at a slice-level or scan-level? If the latter, how are the authors deriving slice-wise labels from the scan-level label? Is there a reason why they a 3D-CNN methodology is applied?
It appears that the data augmentation is 10-fold more for the healthy MR scans than for the injured scans. This can introduce confounds, and it would be better to deal with this as an imbalanced dataset and train the neural networks for good performance on imbalanced data. 

Our response
TT: procedure - we need to describe the procedure better (here we can explain how) and say that we'll fix the camera ready version, if accepted. also - we need to explain why we used 2D instead of 3D - speed of processing? Nie, mało przekonujące.
BB: The choice of 2D over 3D is described in the paper in sec. 3.1 - it was intentional both due to the character of the dataset, including anisotropy of volumetric data (big inter-slice dsitances as compared to intra-slice pixel size) and different slice locations of MRI protocols, as well as the character of the tissue, the morphology of the collagen fibers in the tendon and the image representation of the impairment. The authors agree that the comparison of 2D and 3D approaches is an interesing area and will be considered in the future, however, this remains out of the scope of current paper. The data is labeled at scan-level and slice-level labels are inherited - once the tendon damage effects are visible in the whole leg, additionally, this is reversed by truncating the slices scores at H-score estimation. 
Rev 2 ma racje ze niezyt jasno opisalismy training/testing/validation set - trzeba dopisać w pracy i jakoś tu się odnieść. 
Nie wiem jak odnieść się do tego że augmentujemy do zbalansowanego zbioru... @TT @norkap?




3) Accuracy metrics and results
# For table 1: could the authors clearly include an equation and definition of the accuracy metrics, and if they reflect performance on 2D slices or 3D scans, and how they combine performance across protocols and time points? 
I am concerned that the accuracy metrics reported are not the most suitable to assess predictive performance on this dataset as it heavily imbalanced (90/10 injured/healthy before augmentation). Could the authors report metrics of precision-recall and/or sensitivity-specificity instead? Also it would be useful to report how the validation and test sets are defined, and if the performance metrics are reported on the test set?
It appears that all intermediate layer and tendon healing analyses are all performed on 10 patients. Could the authors provide justifications of why they are choosing only 10 out of 60 patients for these analyses, and how this subset is chosen? 

Our response
BB: Trzeba dopisać jak liczymy accuracy, możemy rozważyć dodanie spec/sens do tabeli z performance jeśli wystarczy miejsca. A w rebuttal wyjaśńienie: The description of accuracy for binary calssification shown in Tab.1. will be added to the camera ready paper (as well as sensitivity and specificity results), however, in authors opinion this should not influence the acceptance, as such detail is not relevant to the overall results of this paper and was presented in the cited work [2].
The choice of 10 patients out of 60 is justified in the paper in section 3.2 PCA - out of all 60 patients by now this is the only fully consistent dataset of patients that have completed the full 1 year reconvalescence process and were scanned in 10 timesteps. 
Brakuje wyjaśnienia "how the validation and test sets are defined" - @norkap, może wystarczy się podeprzeć tym że napisaliśmy że jest "5-fold cross-validation"?


4) Discussion on the implications for the existing literature and clinical practice (missing comparison comment also raised by Rev1)
#Implications for the existing literature and/or clinical practise are not specifically and adequately discussed. In particular, whether the study results offer new insights to radiologists on protocols and clinical parameters that may be useful for tendon healing assessment or if the results are confirming existing knowledge? Also, what may be the advances over prior literature on automated assessment of Achilles tendon healing?

It would be useful to have a stronger focus on what this means for the clinical community, in relation to the published work in this area (Refs. 2-3), and the standard of care?
Specifically, do radiologists use all the 10 MR protocols for all patients, and/or if they already tend to prefer the PD and T2*GRE protocols in practise? Similarly, If they prefer the STE, TE, TisE parameters for assessing healing? What may be the clinical implications of not having strong Pearson correlations with the TU, SCT and TT parameters? 
Further, do the classification results agree with the existing literature on classification of Achilles tendon injury? Is there any literature on automated quantitative assessments of tendon healing with MRI? If yes, it would be useful to cite and highlight the novelties of this study in relation to previous works. If no, it would be useful to highlight this novelty. 

Our response
BB: To authors knowledge there are no other approaches in the literature to quantitatively asses the process of tendon healing through automated analyses of MRI images, thus the proosed concept is an original contribution of this work and is impossible to compare to other methods. Also from the clinical point of view there is no formal quantitative approach or parameterization to assess tendon healing process, while the proposed survey is the conceptual work of the authors in collaboration with medical domain experts. The comparison to published works [2-3] should not be discussed as theese are self-citations and this work is an extension. The full set of 10 MRI protocols is not used on a daily basis, but the choice of protocols is often subjective to radiologists experience and is not standarized within orthopedics. However, the results that show PD and T2*GRE protocols as most significant seem to correlate with radiologists practice, while none of the parameters (STE, TE, TiSE, etc.) are preferred as all seem to be equally significant for clinical assessment.    
@jziel @norkap sprawdzcie co napisalem i ew uzupelnijcie, moze warto dodać po takim zdaniu w intro, przy ankiecie albo w conclusions. 

JZ: BArtku, jeśli chodzi o MRI to napisałes wg mnie bardzo dobrze. Rec. spytał się o to czy stosuje się rutynowo 10 protokołów. Oczywiście nie. MOże trzeba to dodać? Zresztą to pytanie nie najlepiej świadczy o rec. 
Co do STE, TE, TiSE itd. nie jestem pewien czy: all seem to be EQUALLY significant for clinical assessment.
Po pierwsze rec pytał się czy ww 3 parametry są preferowane, a dostaje odpowiedź że "3 parametry etc." są równie ważne. To tylko subtelność. 
Po drugie one nie są równie ważne o tyle, że mają nieo inne implikacje kliniczne. To znów subtelnosć 
Generlanie chodzi o to, że w medycynie nie ma tu standardu. 


Minor feedbacks:
We have corrected the paper accordingly. (Zdecydujmy się zgodnie zprocedurą - poprawiliśmy, czy poprawimy w wersji camera ready if accepted?)
- MFB2: @norkap możemy dopisać zdanie na ten temat albo poprawić fig 1.
- MFB3: BB: The H score is a novel contribution of this work. The difference in slice importance is introduced by truncation in eq. 1., what is described in the paper. 
- MFB5: "For the correlation analyses in Table 3-4, it would be useful to have a proper description of the statistical power analysis. Is the subset of 10 patients sufficient to perform a statistically meaningful analysis here?" @jziel możesz skomentować?

JZ: pacjentów było 10 ale byli badani wiele razy więc próba statystyczna jest więsksza. Stąd bardzo dobre istotności - bliskie zeru. Zwłaszcza w tabeli 4 - tam próba jest wielka bo dochodzą liczne przekroje tego samego badania (robiliśmy analizę 2D). Zresztą o protokłach MRI wiadomo że są silnie skorelowane.  
Oczywiście problem małej liczby pacjentów boli i nic na to nie pordzimy - dotyczy to każdego testu statystycznego - zawsze może nas spotać zarzut że tych 10 było nieco nietypowych (co jest możliwe) i nic na to nie poradzimy. 

- MFB6: "It would be best if the authors could include an equation for how they are posing the linear regression problem across the 2 protocols and time points and what results are being plotted in the figure." To niestety celna uwaga, nie wyjaśniamy jak robimy regresję vs. protokoły. @jziel uzupełnisz to w 1 zdaniu?  

Ogólne równanie dla STE: 
\hat{STE} = a + b*PD
gdzie PD oznacza wskazanie miary H wyliczone z protokołu PD
Równanie dla konkretnego (i-tego) badania: 
STE_{i} = a + b*PD_{i) + \epsilon_{i}

Dla TE i TisE - analogicznie



BB: Both Rev 2 and Rev 3 comment on figure 2 showing averages across 10 patients and the need of including either the standard deviation or variance.
@norkap @jziel Czy możemy to zrobić utrzymując czytelność wykresu? Jesli tak to zróbmy jakieś cienie. Jeśli nie to napiszmy "the authors intentionally do not want to include the standard deviations to the plot both to keep it clearly readable and beacaouse such additional information does not significantly impacts further discussion"

JZ: lepiej sprobowac dorzucić błąd średniej - będzie sqrt(10) razy mniejszy - obawiam sie że odchylenie std kompletnie zaciemni obraz

BB: Co do pozostałych uwag proponuję na koniec dać zestawienie w punktach sugerowanych przez nas poprawek do pracy. Tylko pamiętając, że mają być minor changes - max po jednym zdaniu do dodania.
Accordingly to reviewers' comments and suggestions we plan to address the following changes in the final camera ready manuscript:
- ...

Rev1
(we don't need to spend too much time on addressing those, as they already "accepted" our paper, but it's polite to answer the major issues they pointed out)
- why not login score (pseudo-probability) as it is simpler that H? no evidence that H+PCA is better - @TT can you comment on that? 
 
Rev3
(see above)
